Jet size dependence of single jet suppression in lead-lead collisions at sqrt(s(NN)) = 2.76 TeV with the ATLAS detector at the LHC

Measurements of inclusive jet suppression in heavy ion collisions at the LHC provide direct sensitivity to the physics of jet quenching. In a sample of lead-lead collisions at sqrt(s) = 2.76 TeV corresponding to an integrated luminosity of approximately 7 inverse microbarns, ATLAS has measured jets with a calorimeter over the pseudorapidity interval |eta| < 2.1 and over the transverse momentum range 38 < pT < 210 GeV. Jets were reconstructed using the anti-kt algorithm with values for the distance parameter that determines the nominal jet radius of R = 0.2, 0.3, 0.4 and 0.5. The centrality dependence of the jet yield is characterized by the jet "central-to-peripheral ratio," Rcp. Jet production is found to be suppressed by approximately a factor of two in the 10% most central collisions relative to peripheral collisions. Rcp varies smoothly with centrality as characterized by the number of participating nucleons. The observed suppression is only weakly dependent on jet radius and transverse momentum. These results provide the first direct measurement of inclusive jet suppression in heavy ion collisions and complement previous measurements of dijet transverse energy imbalance at the LHC.

==> JetSuppressionRcpLetter.txt <==
Jet Size Dependence of Single Jet Suppression in Lead-Lead Collisions at 
sqrt(s(NN)) = 2.76 TeV with the ATLAS Detector at the LHC

Measurements of inclusive jet suppression in heavy ion collisions at
the LHC provide direct sensitivity to the physics of jet quenching. 
In a sample of lead-lead collisions at sqrt(s) = 2.76 TeV corresponding to an 
integrated luminosity of approximately 7 inverse microbarns, ATLAS has
measured jets with a calorimeter over the pseudorapidity interval
|eta| < 2.1 and over the transverse momentum range 38 < pT <
210 GeV. Jets were reconstructed using the anti-kt algorithm with
values for the distance parameter that determines the nominal jet
radius of R = 0.2, 0.3, 0.4 and 0.5. The centrality dependence of the
jet yield is characterized by the jet ``central-to-peripheral ratio,''
Rcp.  Jet production is found to be suppressed by approximately a
factor of two in the 10% most central collisions relative to
peripheral collisions.  Rcp varies smoothly with centrality as
characterized by the number of participating nucleons. The observed
suppression is only weakly dependent on jet radius and transverse
momentum. These results provide the first direct measurement of
inclusive jet suppression in heavy ion collisions and complement
previous measurements of dijet transverse energy imbalance at the LHC.

15 pages plus author list (29 pages total), 8 figures, 2 tables,
submitted to Physics Letters B.

